Entanglement entropy in lattices with non-abelian gauge groups

Entanglement entropy, taken here to be geometric, requires a geometrically separable Hilbert space. In lattice gauge theories, it is not immediately clear if the physical Hilbert space is geometrically separable. In a previous paper we have shown that the physical Hilbert space in pure gauge abelian lattice theories exhibits some form of geometric scaling with the lattice volume, which suggest that the space is locally factorizable and, therefore, geometrically separable. In this paper, we provide strong evidence that indicates that this scaling is not present when the group is non-abelian. We do so by looking at the scaling of the dimension of the physical Hilbert space of theories with certain discrete groups. The lack of an appropriate scaling implies that the physical Hilbert space of such a theory does not admit a local factorization. We then extend the reasoning, as sensibly possible, to SU(2) and SU(N) to reach the same conclusion. Lastly, we show that the addition of matter fields to non-abelian lattice gauge theories makes the resulting physical Hilbert space locally factorizable.

==> plots/dof-scaling-d3.csv <==
1,3,3,6
2,11,9,36
3,49,27,216
4,251,81,1296
5,1393,243,7776
6,8051,729,46656
7,47449,2187,279936
8,282251,6561,1679616
9,1686433,19683,10077696


==> plots/dof-scaling-d5.csv <==
1,4,4,10
2,22,16,100
3,164,64,1000
4,1348,256,10000
5,11254,1024,100000
6,93790,4096,1000000
7,778368,16384,10000000
8,6432664,65536,100000000


==> plots/dof-scaling1.csv <==
1,5,5,8
2,28,25,64
3,176,125,512
4,1216,625,4096
5,8960,3125,32768
6,68608,15625,262144
7,536576,78125,2097152
8,4243456,390625,16777216
9,33751040,1953125,134217728

